Measurement of the $\tau$ lepton polarization and $R(D^*)$ in the decay $\bar{B} \rightarrow D^* \tau^- \bar{\nu}_\tau$ with one-prong hadronic $\tau$ decays at Belle

With the full data sample of $772 \times 10^6$ $B{\bar B}$ pairs recorded by the Belle detector at the KEKB electron-positron collider, the decay $\bar{B} \rightarrow D^* \tau^- \bar{\nu}_\tau$ is studied with the hadronic $\tau$ decays $\tau^- \rightarrow \pi^- \nu_\tau$ and $\tau^- \rightarrow \rho^- \nu_\tau$. The $\tau$ polarization $P_\tau(D^*)$ in two-body hadronic $\tau$ decays is measured, as well as the ratio of the branching fractions $R(D^{*}) = \mathcal{B}(\bar {B} \rightarrow D^* \tau^- \bar{\nu}_\tau) / \mathcal{B}(\bar{B} \rightarrow D^* \ell^- \bar{\nu}_\ell)$, where $\ell^-$ denotes an electron or a muon. Our results, $P_\tau(D^*) = -0.38 \pm 0.51 {\rm (stat)} ^{+0.21}_{-0.16} {\rm (syst)}$ and $R(D^*) = 0.270 \pm 0.035{\rm (stat)} ^{+0.028}_{-0.025}{\rm (syst)}$, are consistent with the theoretical predictions of the Standard Model. The polarization values of $P_\tau(D^*) > +0.5$ are excluded at the 90\% confidence level.

==> authors.txt <==
S. Hirose, T. Iijima, I. Adachi, K. Adamczyk, H. Aihara, S. Al Said, D. M. Asner, H. Atmacan, T. Aushev, R. Ayad, T. Aziz, V. Babu, I. Badhrees, A. M. Bakich, V. Bansal, M. Berger, V. Bhardwaj, B. Bhuyan, J. Biswal, A. Bondar, A. Bozek, M. Bra\v{c}ko, T. E. Browder, D. \v{C}ervenkov, M.-C. Chang, P. Chang, V. Chekelian, A. Chen, B. G. Cheon, K. Chilikin, K. Cho, S.-K. Choi, Y. Choi, S. Choudhury, D. Cinabro, T. Czank, N. Dash, S. Di Carlo, Z. Dole\v{z}al, D. Dutta, S. Eidelman, J. E. Fast, T. Ferber, B. G. Fulsom, R. Garg, V. Gaur, N. Gabyshev, A. Garmash, M. Gelb, A. Giri, P. Goldenzweig, B. Golob, Y. Guan, E. Guido, J. Haba, K. Hara, K. Hayasaka, H. Hayashii, M. T. Hedges, T. Higuchi, W.-S. Hou, C.-L. Hsu, K. Inami, G. Inguglia, A. Ishikawa, R. Itoh, M. Iwasaki, I. Jaegle, H. B. Jeon, Y. Jin, T. Julius, K. H. Kang, G. Karyan, T. Kawasaki, D. Y. Kim, J. B. Kim, S. H. Kim, Y. J. Kim, K. Kinoshita, P. Kody\v{s}, S. Korpar, D. Kotchetkov, P. Kri\v{z}an, R. Kroeger, P. Krokovny, T. Kuhr, R. Kulasiri, R. Kumar, A. Kuzmin, Y.-J. Kwon, J. S. Lange, I. S. Lee, L. K. Li, Y. Li, L. Li Gioi, J. Libby, D. Liventsev, M. Lubej, T. Matsuda, K. Miyabayashi, H. Miyata, G. B. Mohanty, S. Mohanty, H. K. Moon, T. Mori, R. Mussa, K. R. Nakamura, M. Nakao, T. Nanut, K. J. Nath, Z. Natkaniec, M. Niiyama, N. K. Nisar, S. Nishida, S. Ogawa, S. Okuno, H. Ono, B. Pal, S. Pardi, C. W. Park, H. Park, S. Paul, R. Pestotnik, L. E. Piilonen, V. Popov, M. Ritter, A. Rostomyan, M. Rozanska, Y. Sakai, M. Salehi, S. Sandilya, Y. Sato, O. Schneider, G. Schnell, C. Schwanda, A. J. Schwartz, Y. Seino, K. Senyo, M. E. Sevior, V. Shebalin, T.-A. Shibata, N. Shimizu, J.-G. Shiu, F. Simon, A. Sokolov, E. Solovieva, M. Stari\v{c}, J. F. Strube, J. Stypula, M. Sumihama, K. Sumisawa, T. Sumiyoshi, M. Takizawa, U. Tamponi, K. Tanida, F. Tenchini, K. Trabelsi, M. Uchida, T. Uglov, S. Uno, P. Urquijo, C. Van Hulse, G. Varner, K. E. Varvell, V. Vorobyev, A. Vossen, C. H. Wang, M.-Z. Wang, P. Wang, X. L. Wang, S. Wehle, E. Widmann, E. Won, H. Yamamoto, Y. Yamashita, H. Ye, C. Z. Yuan, Y. Yusa, S. Zakharov, Z. P. Zhang, V. Zhilich, V. Zhukova, V. Zhulanov, A. Zupanc, 

